New methods for multiple testing in permutation inference for the general linear model

Permutation methods are commonly used to test significance of regressors of interest in general linear models (GLMs) for functional (image) data sets, in particular for neuroimaging applications as they rely on mild assumptions. Permutation inference for GLMs typically consists of three parts: choosing a relevant test statistic, computing pointwise permutation tests and applying a multiple testing correction. We propose new multiple testing methods as an alternative to the commonly used maximum value of test statistics across the image. The new methods improve power and robustness against inhomogeneity of the test statistic across its domain. The methods rely on sorting the permuted functional test statistics based on pointwise rank measures; still they can be implemented even for large brain data. The performance of the methods is demonstrated through a designed simulation experiment, and an example of brain imaging data. We developed the R package GET which can be used for computation of the proposed procedures.

==> reply_to_reviewers.txt <==
Some issues below to edit:
- which is as fast as F-max procedure
- retain the pivotality of p-min. ??
- Figure 1, new one
- comment on parametric p-values in Introduction
- [Also tell here what is p_[k]j.]

1111111111111111111111111

We thank to the reviewers for the very valuable comments. We definitely did not explain our methods carefully, partly due to the fact that one of our methods was already published in our previous papers and partly due to the fact that we have never analysed brain data before. We now believe that we explain our methods carefully and that we explain their advantages for neuroimage community with respect to nonparametric p-min and F-max procedures. We also work now with whole brain data and present the algorithm which is as fast as F-max procedure and does not use too much memory. We think that the paper improved greatly due to comments the reviewers raised earlier. The paper was almost completely rewritten, nevertheless we give one by one answers to the raised comments, if they would be useful to the reviewers.  



Reviewer #1: Reviewer comments on the manuscript "New methods for multiple testing in permutation inference for the general linear model", submitted for publication in Neuroimage.

I must say beforehand that I am very interested in the problem that the authors are trying to address, and thus was very excited when I first opened the file. I still believe this has potential to be a great paper. However, as it currently stands, any enthusiasm I had at the beginning is entirely gone.

The authors don't seem to have put much effort in explaining their methods. For comparison, other publications from the same authors, such as Myllymäki et al (2017), Narisetty and Nair (2016), and even the not peer-reviewed Mrkvička et al (2018), were far more detailed when explaining their approaches. I find it disappointing that the same level of attention to detail was not given to this manuscript submitted to Neuroimage.

* We had made the descriptions of some methods shorter than in the preceding papers, because we felt that we are repeating what was already presented, but obviously we were too short. We hope that the presentation has now clearly improved and is easier to understand.


Could the authors please explain in detail, for the readers, the extreme rank length, the continuous rank, and the area rank? Please, tell the readers, with words, what the summation in Equation 1 represents. Likewise, for continuous rank, what is the meaning of this quantity? The descriptions in Sections 2.2.1, 2.2.2, and 2.2.3 are not sufficient to understand the methods. The authors didn't bother even in explaining the symbols, something that they did in their more technical J. Royal Stat. Soc. B paper, as well as in their JASA paper. For example, could the authors explain the partial ordering used for ERL?

* We explain the measures in much more details now.

The most crucial aspect is the following: In what manner does these quantities proposed help in accumulating evidence against the null hypothesis other than merely breaking ties? After reading a few times, I still don't know that...

* Our contribution is truly about breaking the ties here. For neuroimage applications, where we have a lot of voxels, the p-min procedure achieves the rank 1 still for too many permutations. So, the p-min procedure is not useful, as we now show in the introduction. 
On the other hand F-max procedure does not have the problem of ties, but it can have problems with detecting the alternative hypothesis when the error term is inhomogeneous and non normal as we also show now in the introduction as well as in the simulation study. Our procedures breaks the ties of p-min, so shorten the time but still retain the pivotality of p-min.


I can only assume Figure 1 had not been finished at the time of submission since it is incomplete. No axis labels, nor legend, two statistics being shown. What each of the two panels represent?

* We added labels and describe it in more details now.


At the end of section 2.1, in page 6, what do the authors mean by "randomize the effect of ties". This comes again later as p-min-rand, which is therefore not clear either.

* We decided to discard this procedure from the paper as it does not bring any solution and also make the paper less clear.


What is the role of FDR in the manuscript? It just adds further confusion. It controls a different quantity than FWER, so comparisons are unfair. If breaking ties would improve performance of FDR, then consult existing literature on FDR with tied p-values and investigate that separately. Also, note that in brain imaging, FDR is not used to reject a global null, so it doesn't seem correct what is stated at the top of page 12.

* Right, we have deleted it from the paper. The first motivation to compare with FDR was that it should have advantage as it has a weaker control than the other considered methods, but still works worse due to the not using the correlation structure of test statistic.


Section 5 suggests which method to use given assumptions, but does not mention that F-max remains valid for all cases, and that the recommendations are only based on the assessments of power.

* We clarify it now in much more details. Shortly all the methods are valid but some has important disadvantages in detecting the alternative hypothesis and therefore gain lower power.


Given that ERL and Cont use information across all voxels and all permutations, it seems that the results of every permutation needs be stored as the procedure is performed. Even for low resolution brain images this would require a lot of memory. This may explain why the authors opted for small 2D simulations that were just 51 by 51 pixels, and just a single cerebellar slice for demonstration with real data. Is the method feasible with real imaging data, e.g., FreeSurfer meshes that have >320k vertices in a test that uses, say, 10k permutations?

* We now show the real data study on an whole brain example. We also describe how it is possible to program our methods to take the approximately same time as F-max without using enormous amount of memory. The data example was computed on ordinary laptop. We kept the size of the simulation study since many repetitions are needed in the study to obtain relevant results.


Among many parts that need be rewritten, the final paragraph of the Introduction is quite special. As described, it assumes the reader has already read the paper and therefore knows what F-max and p-min are. Further, it presents and discusses conclusions, but doesn't make clear at that point which methods are new and which are existing.

* We have edited the end of introduction and no longer present conclusions there.


Section 2.2.4 proposes a graphical interpretation. What exactly is graphical here? Perhaps an actual graphic would help?

* We have added a reference to a plot in this Section, so we hope that it is now clearer what we mean with the graphical output of the tests.


Notation is confusing:
- It seems "n" is used to represent both the number of voxels and the number of subjects in the GLM (e.g., at the top of page 5). Could the authors either change the letter or rewrite where needed so as to avoid the confusion?
- In Section 2.2.1, first paragraph, it appears that "p_r" is the number of voxels that have p-value equal to the minimum for a given permutation "j". Why the subscript "r" is needed? Could this quantity have a different name if the index "r" isn't needed? Or could p_r be dropped altogether since it doesn't appear to be used elsewhere?

* Notation corrected.


All and all, the authors approach an important topic for neuroimaging researchers and seem to be offering an interesting approach that has substantial potential. However, if existing, that potential is not conveyed in the manuscript in its current form.



Reviewer #2: In this paper, the authors presented three novel multiple testing approaches based on the extreme rank measures of extreme rank length, continuous rank and area rank for permutation inference for the GLM models, solving the problem of ties encountered by using the minimum permutation-based p-value. The authors suggested using the area rank measure in a general situation without the assumption of homogeneity of distribution or correlation structure of test statistics across the image, which was validated with simulation.

In general, I think the authors introduced some interesting methods to control the FWER for the multiple comparisons problem using permutation. However, I found some major concerns that are listed below.

1. On page 6, "A possible solution to solve this problem is to randomize the effect of ties, ..." How did you do that? Please clarify it. 

* We decided to discard this procedure from the paper as it does not bring any solution and also make the paper less clear.



2. On page 12, for the M1, M1' and M2 models used in simulation studies, I am wondering if the Freedman & Lane permutation procedure was used (see page 5)? If this is the case here, I would not be surprised to see that p-min has extremely low power. For the model without nuisance variables, the exact permutation procedure should be used by shuffling the data instead of residuals under the null.

* It is true that the models M1 and M1' have no nuisance factors. We used the simple shuffling of the data in this case and now we state this in the manuscript. 
We also now illustrate and explain the performance of the p-min procedure in further detail, both in introduction and in the simulation study. 


3. Also on page 12, the simulated signal spreads out across the whole image, which could be one of the reasons extreme rank measures are generally more powerful. It would be more appropriate, I think, to consider other signal shapes where signal is present in a subset of the 2601 pixels (e.g., few small circular blobs that are spatially separated).

* In fact this is exactly the reason why we considered two different models, M1 and M1', where the first one has a wide signal, while the other one has a rather small signal.
In the M1 model, the ERL is better in each case. In M1', the F-max is better only in the models which follow the assumptions of the F-max test. When the homogeneity of error is not fulfilled, then the ERL and Area are more robust choices/have higher power.


4. On page 13, the authors considered the error distribution as Gaussian or bimodal in simulations, and I guess the tails of these two distributions are somewhat similar, especially for the extreme values. I am curious about the simulation results for a skewed distribution with a heavier right tail.

* We have added further cases with skewed distributions to the simulation study in the appendix.
Namely, homogeneous skewed distribution, inhomogeneous skewed distributions, and a mixture of skewed distribution and normal. 



5. The point-wise permutation-based p-values were used in the paper. The point-wise parametric p-values could also be considered when exact or asymptotic parametric distribution of test statistic is known (e.g. F-statistic), where the parametric p-value can be treated as a monotonic transformation of the test statistic when the required assumptions are violated. The use of parametric p-values might be a bit more powerful and would probably ease the problem of ties for non-parametric p-values. Please comment on that.

* We comment on this now in Introduction.


6. I am not entirely convinced of the real data results. A very lenient critical value of 0.1 and a large sample size of 517+557 were used, so I suspect the significant regions found could be either false positives or due to meaningless effects of very small effect size. It would be better to consider another region or have more regions taken into account.

* The real data study is completely redone.


Other issues:

1. I am finding the notation n a bit confusing. Does it represent the sample size or the number of r?

* Corrected

2. Please add axis labels and more explanations in Figure 1 to make it clearer.

* Added

3. On page 8, "the continuous rank measure c_j = {min}_i c_{rj}/J, ..." What does i represent here? I think it should be r...

* the definition was reprased.


Reviewer #3: The authors present new permutation methods for testing the statistical significance in GLM-based fMRI data. I must say that I found the manuscript somewhat confusing so that I would like to ask for clarifications. Below, I list the questions and comments that I have.


1) The new methods presented here are not applicable in first-level inference because they assume exchangeability across r=1,...n, which would be violated due to temporal autocorrelations in single subjects data. Hence, these methods are only applicable for second-level inference. This should be clearly stated somewhere at the beginning of the manuscript.

* Yes, this is true. We describe this now in Introduction on page 2: "The permutations are performed between subjects, thus throughout the whole paper we discuss the second-level analysis."


2) It seems that spatial autocorrelations are not used explicitly in any of the three methods. Is this a misunderstanding on my part? Spatial information is an extremely relevant aspect of fMRI data. Surely, statistical power would benefit from incorporating this crucial piece of information. Please clarify and discuss!

* We agree that taking into account the spatial autocorrelation is crucial. It is incorporated in all our methods through permuting the whole images, similarly as for the F-max and p-min methods.


3) My understanding of the new methods is that their main focus is on breaking ties in p-values. However, the number of potential ties depends on how the initial p-values were obtained. If some parametric (non-permutation-based) method is used, then p-values are floating-point values that can have any number of different values so that ties will be very rare. In permutation-based methods, the number of potential ties depend on the number of permutations J. If this number is large, then ties will also be rare. So please explain in which situations the number of ties is actually a relevant problem.

* We now explain and illustrate on a brain example in Introduction that the number of permutations cannot be increased arbitrarily due to time constraints. 
Yes, you are right that the parametric p-values would not have any ties, but as we explain in the example the F-max procedure which has no ties suffers from inhomogeneity of the F-distributions across the image, and homogeneity can hardly be guaranteed over the whole brain. Similar assumptions would have to applied to parametric p-values. 


4) page 6, line 105. Please define p_r. Is that the p-value in one voxel for data set r ? But then I do not understand how this can be used for multiple comparison corrections which would need to look at all voxels in the brain. I am really completely lost here.

* The p_r is indeed the p-value for one voxel. In all our tests, all the p-values across all the voxels r of the image play a role. We have tried to improve the descriptions and we also edited the notation. 


5) page 7, eq 1: I do not understand the definition of p_[k]j. It is first defined as being equal to p_kj, and then this statement is modified. The definition appears garbled.

* We have edited the description including also the definition and hope that is clearer now. [Also tell here what is p_[k]j.]


6) page 8: The caption of Fig 1 is too short. Labels are needed for x-axis, y-axis,  and more elaborate explanations are needed to understand the figure.

* We have added the labels, x- and y-axis and describe it in more details in the text.


7) page 8, line 150: "...continuous rank measure c_j = min_i c_rj/J".  I do not understand the subscript "i" in "min_i".

* We rephrase this definition completely.


8) page 9, eq 2: I do not understand this formula. It appears that a bracket is missing, and "min" appears twice.

* It was reformulated.


9) page 13, line 258. Gaussian random fields were used to simulate fMRI data. However, from a recent publication by Eklund et al (PNAS, 2016) is became clear that inflated false positive rates in fMRI were at least partly due to incorrect assumptions about spatial autocorrelations in fMRI data. In particular, it appears that fMRI data should not be assumed to be Gaussian random fields. Please discuss!

* This is exactly why we rely on non-parametric methods, which do not have this problem (Eklund et al., 2016). We simulate in our study Gaussian random fields, but also non-Gaussian fields which are transformations of Gaussian fields due to the simplicity of simulation. We do not assume the data to be Gaussian at any place.


10) Because inflated false positive rates in fMRI data are such a big issue in the fMRI community following Eklund's paper, I think that it is vital to show that the new algorithms proposed here pass the tests done by Eklund et al (PNAS, 2016).

* To confirm this (see also 9)), we made a test suggested by Eklund et al. (2016) and all our methods completely passed the tests with any problems, because they are non-parametric methods. 
We now refer to the paper in our Introduction and explain this issue. 


11) page 12, line 233: The authors claim that "...high dimensional permutation methods due to computationality..." are not feasible. Howvever, in a recent paper by Lohmann et al (Nature Communications, 2018) FDR-based permutations were used. Computation issues are really not a big issue provided the coding is done carefully. Also, please compare your approach to the new approach described in this paper.

* We agree that this was not well stated. As adviced by the Reviewer 1, we have left out the comparisons of our methods to FDR based methods, because our methods control the family wise error rate, which is different from controlling the FDR. Therefore, the paragraph where we wrote so is no longer there.
Regarding the computationality, we now consider this issue in the paper.





==> requirements.txt <==
1) Figure 2 - axes: x: number of permutations, y: rank 1 ties 
Mari's suggestion for the axes' text: x: Number of permutations, y: Proportion of rank 1 ties
2) Appendix - Eklund study of false discovery.
3) Computational issues - Section - Add more detailed description, showing that we can perform our method as fast as F-max method. Add some comment about it in the discussion.
4) Figure 3 - improve, add axes, ...
5) Appendix - Recalculate the data example and rewrite it. Lets perform the data example with the same sample as in introduction and group as important variable. That is significant and we can show the whole brain images here. It will be just an extension of the introductory example. We need small number of data, because for large number of patients, all statistics are close to normality and nonparametric methods has no advantage with respect to parametric, so we do not explore such case in our nonparametric paper.


